Highest Cusped Waves for the Burgers-Hilbert equation

In this paper we prove the existence of a periodic highest, cusped, traveling wave solution for the Burgers-Hilbert equation $f_{t} + f f_{x} = H[f]$ and give its asymptotic behaviour at $0$. The proof combines careful asymptotic analysis and a computer-assisted approach.

==> figures/a_0.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, legend columns={1}, title={}, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, cells={anchor={center}}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, clip mode={individual}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={$\alpha$}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, at={{(ticklabel cs:0.5)}}, anchor={near ticklabel}, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={-1.0195959595959596}, xmax={0.029696969696969697}, xtick={{-1.0,-0.75,-0.5,-0.25,0.0}}, xticklabels={{$-1.00$,$-0.75$,$-0.50$,$-0.25$,$0.00$}}, xtick align={inside}, xticklabel style={font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={$a_0$}, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, at={{(ticklabel cs:0.5)}}, anchor={near ticklabel}, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymajorgrids={true}, ymin={-5}, ymax={0}, ytick={{-5.0,-4.0,-3.0,-2.0,-1.0,0.0}}, yticklabels={{$-5$,$-4$,$-3$,$-2$,$-1$,$0$}}, ytick align={inside}, yticklabel style={font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, colorbar={false}]
    \addplot[color={rgb,1:red,0.0;green,0.6056;blue,0.9787}, name path={28493d6b-103b-40c2-99b6-9b65785e326e}, draw opacity={1.0}, line width={1}, solid, forget plot]
        table[row sep={\\}]
        {
            \\
            -0.98989898989899  -20.263261872829542  \\
            -0.9797979797979798  -10.231453095417638  \\
            -0.9696969696969697  -6.886804985728113  \\
            -0.9595959595959596  -5.213918232510591  \\
            -0.9494949494949495  -4.209712387246845  \\
            -0.9393939393939394  -3.5398268039187513  \\
            -0.9292929292929293  -3.060963630379698  \\
            -0.9191919191919192  -2.7014735561815666  \\
            -0.9090909090909091  -2.421551061841311  \\
            -0.898989898989899  -2.197312518544368  \\
            -0.8888888888888888  -2.013558960738881  \\
            -0.8787878787878788  -1.8601574724392058  \\
            -0.8686868686868687  -1.7300927029383015  \\
            -0.8585858585858586  -1.618353447229265  \\
            -0.8484848484848485  -1.5212645942763772  \\
            -0.8383838383838383  -1.4360695947061828  \\
            -0.8282828282828283  -1.3606602928680476  \\
            -0.8181818181818182  -1.2933968149030466  \\
            -0.8080808080808081  -1.2329843342966789  \\
            -0.797979797979798  -1.1783868078010094  \\
            -0.7878787878787878  -1.1287653582747983  \\
            -0.7777777777777778  -1.0834334622456105  \\
            -0.7676767676767676  -1.0418238277185636  \\
            -0.7575757575757576  -1.0034635525818691  \\
            -0.7474747474747475  -0.9679552450476127  \\
            -0.7373737373737373  -0.9349625009701618  \\
            -0.7272727272727273  -0.9041986084872211  \\
            -0.7171717171717171  -0.8754176731589388  \\
            -0.7070707070707071  -0.8484075793531889  \\
            -0.696969696969697  -0.8229843594260565  \\
            -0.6868686868686869  -0.7989876528149947  \\
            -0.6767676767676768  -0.7762770166331932  \\
            -0.6666666666666666  -0.7547289071508795  \\
            -0.6565656565656566  -0.7342341940472438  \\
            -0.6464646464646465  -0.714696100886604  \\
            -0.6363636363636364  -0.6960284889499374  \\
            -0.6262626262626263  -0.6781544194710308  \\
            -0.6161616161616161  -0.6610049430009067  \\
            -0.6060606060606061  -0.6445180751430015  \\
            -0.5959595959595959  -0.6286379260536806  \\
            -0.5858585858585859  -0.6133139574653561  \\
            -0.5757575757575758  -0.5985003459887512  \\
            -0.5656565656565656  -0.5841554354038341  \\
            -0.5555555555555556  -0.5702412637933953  \\
            -0.5454545454545454  -0.5567231538888641  \\
            -0.5353535353535354  -0.5435693570214446  \\
            -0.5252525252525253  -0.5307507427077205  \\
            -0.5151515151515151  -0.5182405272282407  \\
            -0.5050505050505051  -0.506014035642864  \\
            -0.494949494949495  -0.49404849257661326  \\
            -0.48484848484848486  -0.4823228378427988  \\
            -0.47474747474747475  -0.47081756357636756  \\
            -0.46464646464646464  -0.45951457005379237  \\
            -0.45454545454545453  -0.4483970377953511  \\
            -0.4444444444444444  -0.4374493138966311  \\
            -0.43434343434343436  -0.4266568108307595  \\
            -0.42424242424242425  -0.4160059162111097  \\
            -0.41414141414141414  -0.40548391221406466  \\
            -0.40404040404040403  -0.3950789035393614  \\
            -0.3939393939393939  -0.38477975293691563  \\
            -0.3838383838383838  -0.37457602345819674  \\
            -0.37373737373737376  -0.36445792670079014  \\
            -0.36363636363636365  -0.3544162764097003  \\
            -0.35353535353535354  -0.3444424468806851  \\
            -0.3434343434343434  -0.3345283356814984  \\
            -0.3333333333333333  -0.32466633026807074  \\
            -0.32323232323232326  -0.3148492781257881  \\
            -0.31313131313131315  -0.3050704601123487  \\
            -0.30303030303030304  -0.29532356671917603  \\
            -0.29292929292929293  -0.285602677003913  \\
            -0.2828282828282828  -0.27590223997781976  \\
            -0.2727272727272727  -0.2662170582595754  \\
            -0.26262626262626265  -0.25654227383155204  \\
            -0.25252525252525254  -0.2468733557565423  \\
            -0.24242424242424243  -0.2372060897325655  \\
            -0.23232323232323232  -0.22753656938107564  \\
            -0.2222222222222222  -0.21786118917994923  \\
            -0.21212121212121213  -0.20817663896727875  \\
            -0.20202020202020202  -0.19847989995547102  \\
            -0.1919191919191919  -0.18876824220763513  \\
            -0.18181818181818182  -0.1790392235399201  \\
            -0.1717171717171717  -0.16929068982448098  \\
            -0.16161616161616163  -0.15952077667825584  \\
            -0.15151515151515152  -0.1497279125328519  \\
            -0.1414141414141414  -0.13991082309069125  \\
            -0.13131313131313133  -0.13006853718226138  \\
            -0.12121212121212122  -0.12020039404896594  \\
            -0.1111111111111111  -0.1103060520857791  \\
            -0.10101010101010101  -0.10038549908777233  \\
            -0.09090909090909091  -0.09043906405471161  \\
            -0.08080808080808081  -0.08046743061841653  \\
            -0.0707070707070707  -0.07047165216853854  \\
            -0.06060606060606061  -0.06045316876396344  \\
            -0.050505050505050504  -0.05041382592929161  \\
            -0.04040404040404041  -0.04035589544892265  \\
            -0.030303030303030304  -0.03028209828530295  \\
            -0.020202020202020204  -0.02019562976303261  \\
            -0.010101010101010102  -0.01010018717693054  \\
            0.0  0.0  \\
        }
        ;
\end{axis}
\end{tikzpicture}


==> figures/p_alpha.tikz <==
\begin{tikzpicture}[/tikz/background rectangle/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, draw opacity={1.0}}, show background rectangle]
\begin{axis}[point meta max={nan}, point meta min={nan}, legend cell align={left}, legend columns={1}, title={}, title style={at={{(0.5,1)}}, anchor={south}, font={{\fontsize{14 pt}{18.2 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, legend style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid, fill={rgb,1:red,1.0;green,1.0;blue,1.0}, fill opacity={1.0}, text opacity={1.0}, font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, text={rgb,1:red,0.0;green,0.0;blue,0.0}, cells={anchor={center}}, at={(1.02, 1)}, anchor={north west}}, axis background/.style={fill={rgb,1:red,1.0;green,1.0;blue,1.0}, opacity={1.0}}, anchor={north west}, xshift={1.0mm}, yshift={-1.0mm}, clip mode={individual}, width={145.4mm}, height={99.6mm}, scaled x ticks={false}, xlabel={$\alpha$}, x tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, x tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, xlabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, at={{(ticklabel cs:0.5)}}, anchor={near ticklabel}, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, xmajorgrids={true}, xmin={-1.03}, xmax={0.03}, xtick={{-1.0,-0.75,-0.5,-0.25,0.0}}, xticklabels={{$-1.00$,$-0.75$,$-0.50$,$-0.25$,$0.00$}}, xtick align={inside}, xticklabel style={font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, x grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis x line*={left}, x axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, scaled y ticks={false}, ylabel={$p_\alpha$}, y tick style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}}, y tick label style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, opacity={1.0}, rotate={0}}, ylabel style={at={(ticklabel cs:0.5)}, anchor=near ticklabel, at={{(ticklabel cs:0.5)}}, anchor={near ticklabel}, font={{\fontsize{11 pt}{14.3 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, ymajorgrids={true}, ymin={-0.04278943359780812}, ymax={1.4691038868580788}, ytick={{0.0,0.30000000000000004,0.6000000000000001,0.9000000000000001,1.2000000000000002}}, yticklabels={{$0.0$,$0.3$,$0.6$,$0.9$,$1.2$}}, ytick align={inside}, yticklabel style={font={{\fontsize{8 pt}{10.4 pt}\selectfont}}, color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, rotate={0.0}}, y grid style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={0.1}, line width={0.5}, solid}, axis y line*={left}, y axis line style={color={rgb,1:red,0.0;green,0.0;blue,0.0}, draw opacity={1.0}, line width={1}, solid}, colorbar={false}]
    \addplot[color={rgb,1:red,0.0;green,0.6056;blue,0.9787}, name path={494fb8b6-d012-4e96-9c1b-37b2419763f4}, draw opacity={1.0}, line width={1}, solid, forget plot]
        table[row sep={\\}]
        {
            \\
            -1.0  0.0  \\
            -0.98989898989899  0.010151876557172706  \\
            -0.9797979797979798  0.02040489608421999  \\
            -0.9696969696969697  0.03075818517863553  \\
            -0.9595959595959596  0.04121088606932467  \\
            -0.9494949494949495  0.05176215695595813  \\
            -0.9393939393939394  0.06241117233018337  \\
            -0.9292929292929293  0.07315712327816705  \\
            -0.9191919191919192  0.08399921776412321  \\
            -0.9090909090909091  0.09493668089464292  \\
            -0.898989898989899  0.10596875516378276  \\
            -0.8888888888888888  0.11709470067900632  \\
            -0.8787878787878788  0.12831379536818316  \\
            -0.8686868686868687  0.1396253351679593  \\
            -0.8585858585858586  0.15102863419389861  \\
            -0.8484848484848485  0.16252302489287715  \\
            -0.8383838383838383  0.17410785817828087  \\
            -0.8282828282828283  0.18578250354861042  \\
            -0.8181818181818182  0.19754634919015288  \\
            -0.8080808080808081  0.20939880206441167  \\
            -0.797979797979798  0.22133928798102334  \\
            -0.7878787878787878  0.23336725165691335  \\
            -0.7777777777777778  0.24548215676245622  \\
            -0.7676767676767676  0.2576834859554248  \\
            -0.7575757575757576  0.2699707409035102  \\
            -0.7474747474747475  0.2823434422962045  \\
            -0.7373737373737373  0.2948011298468269  \\
            -0.7272727272727273  0.3073433622854714  \\
            -0.7171717171717171  0.31996971734364504  \\
            -0.7070707070707071  0.3326797917313459  \\
            -0.696969696969697  0.34547320110732105  \\
            -0.6868686868686869  0.3583495800432221  \\
            -0.6767676767676768  0.37130858198235583  \\
            -0.6666666666666666  0.38434987919370994  \\
            -0.6565656565656566  0.3974731627219029  \\
            -0.6464646464646465  0.410678142333693  \\
            -0.6363636363636364  0.423964546461647  \\
            -0.6262626262626263  0.4373321221455493  \\
            -0.6161616161616161  0.45078063497210674  \\
            -0.6060606060606061  0.4643098690134722  \\
            -0.5959595959595959  0.4779196267650927  \\
            -0.5858585858585859  0.49160972908335143  \\
            -0.5757575757575758  0.5053800151234572  \\
            -0.5656565656565656  0.5192303422779995  \\
            -0.5555555555555556  0.533160586116567  \\
            -0.5454545454545454  0.5471706403268033  \\
            -0.5353535353535354  0.5612604166572409  \\
            -0.5252525252525253  0.5754298448622406  \\
            -0.5151515151515151  0.5896788726493293  \\
            -0.5050505050505051  0.6040074656292128  \\
            -0.494949494949495  0.6184156072687145  \\
            -0.48484848484848486  0.6329032988468651  \\
            -0.47474747474747475  0.6474705594143544  \\
            -0.46464646464646464  0.6621174257565248  \\
            -0.45454545454545453  0.6768439523600743  \\
            -0.4444444444444444  0.691650211383609  \\
            -0.43434343434343436  0.7065362926321704  \\
            -0.42424242424242425  0.7215023035358396  \\
            -0.41414141414141414  0.7365483691325031  \\
            -0.40404040404040403  0.7516746320548486  \\
            -0.3939393939393939  0.766881252521634  \\
            -0.3838383838383838  0.7821684083332648  \\
            -0.37373737373737376  0.7975362948716889  \\
            -0.36363636363636365  0.8129851251046073  \\
            -0.35353535353535354  0.8285151295939788  \\
            -0.3434343434343434  0.8441265565087825  \\
            -0.3333333333333333  0.8598196716419868  \\
            -0.32323232323232326  0.8755947584316549  \\
            -0.31313131313131315  0.8914521179861075  \\
            -0.30303030303030304  0.9073920691130414  \\
            -0.29292929292929293  0.9234149483524967  \\
            -0.2828282828282828  0.9395211100135443  \\
            -0.2727272727272727  0.9557109262145557  \\
            -0.26262626262626265  0.9719847869269039  \\
            -0.25252525252525254  0.988343100021931  \\
            -0.24242424242424243  1.0047862913210044  \\
            -0.23232323232323232  1.021314804648476  \\
            -0.2222222222222222  1.0379291018873438  \\
            -0.21212121212121213  1.0546296630374072  \\
            -0.20202020202020202  1.0714169862756957  \\
            -0.1919191919191919  1.0882915880189439  \\
            -0.18181818181818182  1.105254002987877  \\
            -0.1717171717171717  1.1223047842730616  \\
            -0.16161616161616163  1.1394445034020724  \\
            -0.15151515151515152  1.1566737504077207  \\
            -0.1414141414141414  1.173993133897084  \\
            -0.13131313131313133  1.1914032811210755  \\
            -0.12121212121212122  1.2089048380442906  \\
            -0.1111111111111111  1.2264984694148646  \\
            -0.10101010101010101  1.2441848588340858  \\
            -0.09090909090909091  1.2619647088254986  \\
            -0.08080808080808081  1.2798387409032532  \\
            -0.0707070707070707  1.2978076956394504  \\
            -0.06060606060606061  1.3158723327302528  \\
            -0.050505050505050504  1.3340334310605375  \\
            -0.04040404040404041  1.3522917887668855  \\
            -0.030303030303030304  1.3706482232987207  \\
            -0.020202020202020204  1.389103571477428  \\
            -0.010101010101010102  1.407658689553311  \\
            0.0  1.4263144532602707  \\
        }
        ;
\end{axis}
\end{tikzpicture}

